K2-146: Discovery of Planet c, Precise Masses from Transit Timing, and Observed Precession

K2-146 is a mid-M dwarf ($M_\star = 0.331 \pm 0.009 M_\odot$; $R_\star = 0.330 \pm 0.010 R_\odot$), observed in Campaigns 5, 16, and 18 of the K2 mission. In Campaign 5 data, a single planet was discovered with an orbital period of $2.6$~days and large transit timing variations due to an unknown perturber. Here we analyze data from Campaigns 16 and 18, detecting the transits of a second planet, c, with an orbital period of $4.0$~days, librating in a 3:2 resonance with planet b. Large, anti-correlated timing variations of both planets exist due to their resonant perturbations. The planets have a mutual inclination of $2.40^\circ\pm0.25^\circ$, which torqued planet c more closely into our line-of-sight. Planet c was grazing in Campaign 5 and thus missed in previous searches; in Campaigns 16 and 18 it is fully transiting, and its transit depth is three times larger. We improve the stellar properties using data from Gaia DR2, and using dynamical fits find that both planets are sub-Neptunes: their masses are $5.77\pm0.18$ and $7.50\pm0.23 M_{\oplus}$ and their radii are $2.04\pm0.06$ and $2.19\pm0.07$ R$_\oplus$, respectively. These mass constraints set the precision record for small exoplanets (a few gas giants have comparable relative precision). These planets lie in the photoevaporation valley when viewed in Radius-Period space, but due to the low-luminosity M-dwarf host star, they lie among the atmosphere-bearing planets when viewed in Radius-Irradiation space. This, along with their densities being 60%-80% that of Earth, suggests that they may both have retained a substantial gaseous envelope.

==> datafile7.txt <==
Title: K2-146: Discovery of Planet c, Precise Masses from 
       Transit Timing, and Observed Precession 
Authors: Hamann A., Montet B.T., Fabrycky D.C., Agol E., Kruse E. 
Table: Predicted Transit Times for Planet b
================================================================================
Byte-by-byte Description of file: datafile7.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---     N      Transit Number
   5- 14 F10.5  d       t      Transit Time; BKJD
  16- 22 F7.4   min   u_t      Uncertainty in t
--------------------------------------------------------------------------------
  0 3371.59007  0.6336 
  1 3374.23631  0.6336 
  2 3376.88258  0.6336 
  3 3379.52873  0.6768 
  4 3382.17762  0.6624 
  5 3384.82651  0.6480 
  6 3387.47517  0.6912 
  7 3390.12758  0.6624 
  8 3392.77993  0.6480 
  9 3395.43196  0.6768 
 10 3398.08852  0.6480 
 11 3400.74495  0.6336 
 12 3403.40102  0.6480 
 13 3406.06182  0.6048 
 14 3408.72246  0.5904 
 15 3411.38275  0.6048 
 16 3414.04727  0.5616 
 17 3416.71164  0.5472 
 18 3419.37573  0.5616 
 19 3422.04313  0.5184 
 20 3424.71042  0.5040 
 21 3427.37753  0.5184 
 22 3430.04696  0.4896 
 23 3432.71628  0.4752 
 24 3435.38555  0.4896 
 25 3438.05629  0.4608 
 26 3440.72683  0.4608 
 27 3443.39749  0.4608 
 28 3446.06893  0.4608 
 29 3448.73998  0.4464 
 30 3451.41130  0.4464 
 31 3454.08290  0.4608 
 32 3456.75380  0.4608 
 33 3459.42512  0.4608 
 34 3462.09637  0.4752 
 35 3464.76645  0.4752 
 36 3467.43707  0.4608 
 37 3470.10741  0.4896 
 38 3472.77597  0.4752 
 39 3475.44515  0.4608 
 40 3478.11393  0.4896 
 41 3480.78015  0.4608 
 42 3483.44706  0.4464 
 43 3486.11351  0.4608 
 44 3488.77655  0.4176 
 45 3491.44029  0.4032 
 46 3494.10356  0.4176 
 47 3496.76268  0.3744 
 48 3499.42248  0.3600 
 49 3502.08183  0.3888 
 50 3504.73672  0.3888 
 51 3507.39228  0.3888 
 52 3510.04737  0.4464 
 53 3512.69833  0.4752 
 54 3515.34994  0.5040 
 55 3518.00107  0.5760 
 56 3520.64883  0.6048 
 57 3523.29721  0.6480 
 58 3525.94512  0.7056 
 59 3528.59053  0.7488 
 60 3531.23653  0.7776 
 61 3533.88210  0.8208 
 62 3536.52596  0.8640 
 63 3539.17034  0.8784 
 64 3541.81441  0.9072 
 65 3544.45740  0.9360 
 66 3547.10080  0.9648 
 67 3549.74412  0.9792 
 68 3552.38683  0.9936 
 69 3555.02983  1.0224 
 70 3557.67309  1.0224 
 71 3560.31608  1.0368 
 72 3562.95921  1.0512 
 73 3565.60311  1.0368 
 74 3568.24694  1.0368 
 75 3570.89077  1.0512 
 76 3573.53604  1.0368 
 77 3576.18135  1.0224 
 78 3578.82651  1.0224 
 79 3581.47399  0.9936 
 80 3584.12151  0.9648 
 81 3586.76878  0.9648 
 82 3589.41934  0.9072 
 83 3592.06991  0.8784 
 84 3594.72013  0.8640 
 85 3597.37458  0.8208 
 86 3600.02897  0.7920 
 87 3602.68294  0.7920 
 88 3605.34167  0.7776 
 89 3608.00029  0.7776 
 90 3610.65848  0.8064 
 91 3613.32126  0.8208 
 92 3615.98392  0.8496 
 93 3618.64618  0.8928 
 94 3621.31228  0.9360 
 95 3623.97829  0.9792 
 96 3626.64399  1.0368 
 97 3629.31254  1.0800 
 98 3631.98102  1.1088 
 99 3634.64929  1.1664 
100 3637.31951  1.1952 
101 3639.98959  1.2240 
102 3642.65963  1.2528 
103 3645.33083  1.2816 
104 3648.00177  1.3104 
105 3650.67281  1.3248 
106 3653.34445  1.3536 
107 3656.01555  1.3536 
108 3658.68691  1.3536 
109 3661.35846  1.3680 
110 3664.02907  1.3536 
111 3666.70008  1.3392 
112 3669.37101  1.3392 
113 3672.04044  1.3104 
114 3674.71039  1.2672 
115 3677.38010  1.2528 
116 3680.04759  1.1952 
117 3682.71569  1.1232 
118 3685.38347  1.0944 
119 3688.04819  0.9936 
120 3690.71356  0.9072 
121 3693.37859  0.8496 
122 3696.03970  0.7200 
123 3698.70148  0.6192 
124 3701.36293  0.5760 
125 3704.01989  0.5040 
126 3706.67751  0.4896 
127 3709.33478  0.5616 
128 3711.98759  0.6336 
129 3714.64104  0.7200 
130 3717.29414  0.8640 
131 3719.94336  0.9792 
132 3722.59319  1.0800 
133 3725.24265  1.2096 
134 3727.88912  1.3248 
135 3730.53615  1.4112 
136 3733.18283  1.5264 
137 3735.82739  1.5984 
138 3738.47243  1.6704 
139 3741.11719  1.7424 
140 3743.76057  1.8000 
141 3746.40432  1.8576 
142 3749.04797  1.9008 
143 3751.69079  1.9296 
144 3754.33387  1.9584 
145 3756.97711  1.9728 
146 3759.61993  1.9872 
147 3762.26288  2.0016 
148 3764.90641  1.9728 
149 3767.54980  1.9584 
150 3770.19316  1.9584 
151 3772.83769  1.9008 
152 3775.48223  1.8576 
153 3778.12661  1.8288 
154 3780.77291  1.7424 
155 3783.41930  1.6560 
156 3786.06539  1.5984 
157 3788.71434  1.4832 
158 3791.36336  1.3824 
159 3794.01199  1.3104 
160 3796.66446  1.1808 
161 3799.31695  1.0800 
162 3801.96898  1.0368 
163 3804.62560  0.9792 
164 3807.28218  0.9792 
165 3809.93828  1.0368 
166 3812.59914  1.1232 
167 3815.25994  1.2240 
168 3817.92026  1.3680 
169 3820.58484  1.4976 
170 3823.24938  1.6272 
171 3825.91348  1.7856 
172 3828.58095  1.9008 
173 3831.24840  2.0160 
174 3833.91550  2.1456 
175 3836.58501  2.2320 
176 3839.25447  2.3040 
177 3841.92372  2.4048 
178 3844.59454  2.4624 
179 3847.26521  2.5200 
180 3849.93581  2.5776 
181 3852.60733  2.6064 
182 3855.27850  2.6208 
183 3857.94974  2.6496 
184 3860.62143  2.6640 
185 3863.29241  2.6352 
186 3865.96363  2.6352 
187 3868.63497  2.6208 
188 3871.30510  2.5488 
189 3873.97561  2.5056 
190 3876.64604  2.4624 
191 3879.31460  2.3472 
192 3881.98366  2.2464 
193 3884.65253  2.1600 
194 3887.31871  1.9872 
195 3889.98547  1.8432 
196 3892.65201  1.6992 
197 3895.31496  1.4832 
198 3897.97853  1.2816 
199 3900.64188  1.0944 
200 3903.30088  0.8928 
201 3905.96052  0.7200 
202 3908.61993  0.6480 
203 3911.27470  0.6912 
204 3913.93009  0.8352 
205 3916.58525  1.0368 
206 3919.23611  1.2528 
207 3921.88756  1.4832 
208 3924.53875  1.7280 
209 3927.18645  1.9296 
210 3929.83469  2.1312 
211 3932.48266  2.3328 
212 3935.12807  2.4768 
213 3937.77393  2.6352 
214 3940.41956  2.7792 
215 3943.06346  2.8944 
216 3945.70771  2.9952 
217 3948.35183  3.0960 
218 3950.99489  3.1536 
219 3953.63818  3.2256 
220 3956.28155  3.2688 
221 3958.92435  3.2832 
222 3961.56725  3.3120 
223 3964.21057  3.2976 
224 3966.85366  3.2832 
225 3969.49671  3.2688 
226 3972.14067  3.1968 
227 3974.78462  3.1248 
228 3977.42839  3.0816 
229 3980.07373  2.9520 
230 3982.71918  2.8224 
231 3985.36432  2.7216 
232 3988.01187  2.5200 
233 3990.65956  2.3328 
234 3993.30684  2.1888 
235 3995.95749  1.9440 
236 3998.60826  1.7136 
237 4001.25853  1.5552 
238 4003.91307  1.3680 
239 4006.56768  1.2384 
240 4009.22175  1.2528 
241 4011.88057  1.3248 
242 4014.53942  1.4832 
243 4017.19772  1.7280 
244 4019.86058  1.9728 
245 4022.52346  2.2320 
246 4025.18582  2.5200 
247 4027.85199  2.7360 
248 4030.51821  2.9664 
249 4033.18396  3.2256 
250 4035.85258  3.3984 
251 4038.52124  3.5568 
252 4041.18953  3.7440 
253 4043.85981  3.8736 
254 4046.53005  3.9744 
255 4049.20006  4.1040 
256 4051.87132  4.1760 
257 4054.54239  4.2192 
258 4057.21336  4.2912 
259 4059.88505  4.3056 
260 4062.55625  4.2912 
261 4065.22752  4.3056 
262 4067.89911  4.2912 
263 4070.56978  4.2192 
264 4073.24067  4.1616 
265 4075.91163  4.0896 
266 4078.58107  3.9456 
267 4081.25087  3.8304 
268 4083.92061  3.6864 
269 4086.58806  3.4704 
270 4089.25598  3.2544 
271 4091.92378  3.0384 
272 4094.58839  2.7360 
273 4097.25354  2.4480 
274 4099.91859  2.1456 
275 4102.57954  1.7856 
276 4105.24108  1.4832 
277 4107.90252  1.1808 
278 4110.55931  0.9936 
279 4113.21668  1.0224 
280 4115.87394  1.1664 
281 4118.52659  1.4832 
282 4121.17981  1.8432 
283 4123.83289  2.2176 
284 4126.48200  2.5488 
285 4129.13163  2.8944 
286 4131.78108  3.2400 
287 4134.42750  3.4992 
288 4137.07436  3.7872 
289 4139.72103  4.0464 
290 4142.36559  4.2336 
291 4145.01048  4.4352 
292 4147.65525  4.6224 
293 4150.29867  4.7376 
294 4152.94230  4.8672 
295 4155.58596  4.9824 
296 4158.22885  5.0256 
297 4160.87182  5.0976 
298 4163.51509  5.1120 
299 4166.15802  5.0976 
300 4168.80088  5.1120 
301 4171.44445  5.0544 
302 4174.08797  4.9680 
303 4176.73127  4.9104 
304 4179.37584  4.7520 
305 4182.02054  4.5792 
306 4184.66491  4.4496 
307 4187.31127  4.2048 
308 4189.95784  3.9456 
309 4192.60397  3.7152 
310 4195.25300  3.3840 
311 4197.90224  3.0384 
312 4200.55097  2.7360 
313 4203.20353  2.3760 
314 4205.85627  2.0448 
315 4208.50844  1.8288 
316 4211.16516  1.7280 
317 4213.82203  1.7568 
318 4216.47830  2.0016 
319 4219.13924  2.3328 
320 4221.80032  2.6928 
321 4224.46080  3.1536 
322 4227.12545  3.5280 
323 4229.79024  3.9168 
324 4232.45447  4.3344 
325 4235.12199  4.6368 
326 4237.78965  4.9392 
327 4240.45682  5.2704 
328 4243.12637  5.4864 
329 4245.79601  5.6880 
330 4248.46527  5.9184 
331 4251.13612  6.0624 
332 4253.80694  6.1632 
333 4256.47750  6.3072 
334 4259.14904  6.3648 
335 4261.82031  6.3936 
336 4264.49148  6.4512 
337 4267.16317  6.4368 
338 4269.83422  6.3648 
339 4272.50532  6.3360 
340 4275.17666  6.2640 
341 4277.84681  6.0912 
342 4280.51717  5.9616 
343 4283.18758  5.7888 
344 4285.85611  5.5152 
345 4288.52497  5.2848 
346 4291.19381  5.0112 
347 4293.85989  4.6080 
348 4296.52641  4.2480 
349 4299.19291  3.8592 
350 4301.85570  3.3696 
351 4304.51900  2.9376 
352 4307.18229  2.4768 
353 4309.84109  2.0448 
354 4312.50043  1.8144 
355 4315.15977  1.6848 
356 4317.81434  1.8864 
357 4320.46945  2.2896 
358 4323.12451  2.7360 
359 4325.77523  3.2112 
360 4328.42643  3.7440 
361 4331.07754  4.2768 
362 4333.72515  4.6944 
363 4336.37318  5.1408 
364 4339.02109  5.5872 
365 4341.66647  5.8896 
366 4344.31215  6.2352 
367 4346.95774  6.5664 
368 4349.60166  6.7536 
369 4352.24576  6.9984 
370 4354.88985  7.2000 
371 4357.53298  7.3008 
372 4360.17614  7.4448 
373 4362.81950  7.5456 
374 4365.46240  7.5456 
375 4368.10520  7.6032 
376 4370.74852  7.5744 
377 4373.39175  7.4880 
378 4376.03473  7.4448 
379 4378.67871  7.3008 
380 4381.32282  7.1136 
381 4383.96656  6.9552 
382 4386.61194  6.6816 
383 4389.25758  6.3648 
384 4391.90275  6.0912 
385 4394.55036  5.6736 
386 4397.19828  5.2272 
387 4399.84565  4.8240 
388 4402.49638  4.3200 
389 4405.14741  3.7872 
390 4407.79784  3.3696 
391 4410.45248  2.9664 
392 4413.10738  2.6640 
393 4415.76166  2.6352 
394 4418.42056  2.8512 
395 4421.07971  3.1824 
396 4423.73822  3.7152 
397 4426.40113  4.2624 
398 4429.06430  4.8096 
399 4431.72683  5.4288 
400 4434.39303  5.9328 
401 4437.05949  6.4080 
402 4439.72535  6.9408 
403 4442.39398  7.3152 
404 4445.06284  7.6608 
405 4447.73118  8.0496 
406 4450.40145  8.2944 
407 4453.07186  8.5104 
408 4455.74185  8.7696 
409 4458.41310  8.8992 
410 4461.08429  8.9856 
411 4463.75520  9.1296 
412 4466.42687  9.1584 
413 4469.09815  9.1152 
414 4471.76931  9.1440 
415 4474.44086  9.0720 
416 4477.11157  8.8992 
417 4479.78231  8.7840 
418 4482.45322  8.6112 
419 4485.12265  8.2944 
420 4487.79226  8.0352 
421 4490.46193  7.7184 
422 4493.12930  7.2432 
423 4495.79698  6.8400 
424 4498.46471  6.3792 
425 4501.12917  5.7600 
426 4503.79405  5.2128 
427 4506.45899  4.6224 
428 4509.11976  3.9888 
429 4511.78099  3.5136 
430 4514.44230  3.0960 
431 4517.09889  2.9376 
432 4519.75595  3.1248 
433 4522.41307  3.4848 
434 4525.06556  4.0176 
435 4527.71849  4.6944 
436 4530.37144  5.4000 
437 4533.02044  6.0048 
438 4535.66983  6.6816 
439 4538.31917  7.3584 
440 4540.96554  7.8336 
441 4543.61220  8.3664 
442 4546.25878  8.8992 
443 4548.90335  9.2304 
444 4551.54808  9.6192 
445 4554.19278  9.9792 
446 4556.83625 10.1808 
447 4559.47974 10.4256 
448 4562.12335 10.6272 
449 4564.76634 10.6992 
450 4567.40920 10.8288 
451 4570.05244 10.8720 
452 4572.69549 10.8144 
453 4575.33827 10.8000 
454 4577.98182 10.6848 
455 4580.62549 10.4976 
456 4583.26876 10.3536 
457 4585.91334 10.0656 
458 4588.55821  9.7056 
459 4591.20259  9.4176 
460 4593.84899  8.9280 
461 4596.49576  8.4240 
462 4599.14197  7.9488 
463 4601.79106  7.3008 
464 4604.44054  6.6384 
465 4607.08941  6.0336 
466 4609.74204  5.3856 
467 4612.39506  4.7664 
468 4615.04744  4.3344 
469 4617.70423  4.1616 
470 4620.36138  4.1760 
471 4623.01788  4.5072 
472 4625.67886  5.0832 
473 4628.34022  5.7312 
474 4631.00090  6.5088 
475 4633.66556  7.2288 
476 4636.33058  7.9344 
477 4638.99495  8.7120 
478 4641.66246  9.2880 
479 4644.33032  9.8496 
480 4646.99756 10.4688 
481 4649.66708 10.8864 
482 4652.33688 11.2464 
483 4655.00615 11.6928 
484 4657.67695 11.9376 
485 4660.34790 12.1392 
486 4663.01841 12.3984 
487 4665.68990 12.5136 
488 4668.36126 12.5280 
489 4671.03233 12.6432 
490 4673.70396 12.6144 
491 4676.37506 12.4560 
492 4679.04603 12.3984 
493 4681.71728 12.2256 
494 4684.38744 11.8944 
495 4687.05762 11.6496 
496 4689.72794 11.3328 
497 4692.39642 10.8000 
498 4695.06506 10.3392 
499 4697.73379  9.8352 
500 4700.39977  9.1008 
501 4703.06603  8.4672 
502 4705.73240  7.7760 
503 4708.39503  6.9408 
504 4711.05804  6.2496 
505 4713.72118  5.5728 
506 4716.37980  5.0256 
507 4719.03884  4.8096 
508 4721.69801  4.8096 
509 4724.35243  5.1552 
510 4727.00724  5.8176 
511 4729.66215  6.6096 
512 4732.31276  7.3872 
513 4734.96371  8.2944 
514 4737.61468  9.2304 
515 4740.26225  9.9360 
516 4742.91007 10.7280 
517 4745.55785 11.5344 
518 4748.20324 12.0528 
519 4750.84875 12.6576 
520 4753.49424 13.2480 
521 4756.13821 13.5792 
522 4758.78217 13.9968 
523 4761.42619 14.3712 
524 4764.06939 14.5296 
525 4766.71244 14.7744 
526 4769.35574 14.9328 
527 4771.99875 14.9328 
528 4774.64146 15.0048 
529 4777.28475 14.9616 
530 4779.92810 14.7888 
531 4782.57103 14.6736 
532 4785.21499 14.4144 
533 4787.85925 14.0544 
534 4790.50299 13.7520 
535 4793.14837 13.2480 
536 4795.79418 12.6720 
537 4798.43941 12.1536 
538 4801.08704 11.4192 
539 4803.73516 10.6416 
540 4806.38265  9.9072 
541 4809.03341  9.0432 
542 4811.68467  8.1648 
543 4814.33529  7.4160 
544 4816.98995  6.7824 
545 4819.64510  6.3072 
546 4822.29960  6.1632 
547 4824.95850  6.4512 
548 4827.61789  6.9264 
549 4830.27660  7.6896 
550 4832.93948  8.5824 
551 4835.60286  9.4752 
552 4838.26553 10.4976 
553 4840.93169 11.3472 
554 4843.59832 12.1824 
555 4846.26426 13.0752 
556 4848.93282 13.7376 
557 4851.60182 14.3424 
558 4854.27018 15.0192 
559 4856.94037 15.4512 
560 4859.61089 15.8112 
561 4862.28084 16.2720 
562 4864.95201 16.5024 
563 4867.62329 16.6464 
564 4870.29411 16.8768 
565 4872.96568 16.9344 
566 4875.63702 16.8480 
567 4878.30806 16.8624 
568 4880.97950 16.7472 
569 4883.65023 16.4304 
570 4886.32081 16.2288 
571 4888.99160 15.9120 
572 4891.66102 15.3504 
573 4894.33043 14.8896 
574 4896.99997 14.3712 
575 4899.66728 13.5360 
576 4902.33474 12.8304 
577 4905.00231 12.0816 
578 4907.66668 11.0448 
579 4910.33130 10.1664 
580 4912.99607  9.2880 
581 4915.65671  8.3520 
582 4918.31768  7.7040 
583 4920.97882  7.2288 
584 4923.63529  7.0992 
585 4926.29209  7.4304 
586 4928.94905  8.0640 
587 4931.60146  8.8560 
588 4934.25417  9.9072 
589 4936.90697 11.0736 
590 4939.55595 12.0240 
591 4942.20515 13.1184 
592 4944.85436 14.2560 
593 4947.50076 15.0336 
594 4950.14726 15.9264 
595 4952.79373 16.8192 
596 4955.43836 17.3664 
597 4958.08295 18.0000 
598 4960.72756 18.6336 
599 4963.37112 18.9360 
600 4966.01449 19.3536 
601 4968.65803 19.6992 
602 4971.30112 19.8000 
603 4973.94389 19.9728 
604 4976.58706 20.0592 
605 4979.23024 19.9440 
606 4981.87296 19.9152 
607 4984.51646 19.7136 
608 4987.16026 19.3824 
609 4989.80351 19.0944 
610 4992.44805 18.6048 


==> datafile8.txt <==
Title: K2-146: Discovery of Planet c, Precise Masses from 
       Transit Timing, and Observed Precession 
Authors: Hamann A., Montet B.T., Fabrycky D.C., Agol E., Kruse E. 
Table: Predicted Transit Times for Planet c
================================================================================
Byte-by-byte Description of file: datafile8.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---     N      Transit Number
   5- 14 F10.5  d       t      Transit Time; BKJD
  16- 22 F7.4   min   u_t      Uncertainty in t
--------------------------------------------------------------------------------
  0 3371.13159  0.9648 
  1 3375.13461  0.9936 
  2 3379.13660  1.0656 
  3 3383.13564  1.0944 
  4 3387.13375  1.1520 
  5 3391.12748  1.1520 
  6 3395.12044  1.1952 
  7 3399.10792  1.1664 
  8 3403.09472  1.1664 
  9 3407.07582  1.1232 
 10 3411.05624  1.0944 
 11 3415.03173  1.0368 
 12 3419.00645  0.9936 
 13 3422.97758  0.9216 
 14 3426.94780  0.8784 
 15 3430.91584  0.8064 
 16 3434.88288  0.7632 
 17 3438.84892  0.6912 
 18 3442.81399  0.6624 
 19 3446.77893  0.6048 
 20 3450.74315  0.5904 
 21 3454.70778  0.5616 
 22 3458.67216  0.5616 
 23 3462.63726  0.5472 
 24 3466.60285  0.5616 
 25 3470.56923  0.5760 
 26 3474.53714  0.5904 
 27 3478.50578  0.6048 
 28 3482.47725  0.6192 
 29 3486.44932  0.6336 
 30 3490.42565  0.6336 
 31 3494.40246  0.6336 
 32 3498.38476  0.6192 
 33 3502.36746  0.6048 
 34 3506.35619  0.5904 
 35 3510.34533  0.5760 
 36 3514.34000  0.5904 
 37 3518.33518  0.5904 
 38 3522.33469  0.6480 
 39 3526.33482  0.6768 
 40 3530.33783  0.7488 
 41 3534.34159  0.7776 
 42 3538.34693  0.8640 
 43 3542.35306  0.9072 
 44 3546.35971  0.9792 
 45 3550.36705  1.0224 
 46 3554.37416  1.0944 
 47 3558.38164  1.1232 
 48 3562.38841  1.1952 
 49 3566.39497  1.2096 
 50 3570.40056  1.2672 
 51 3574.40505  1.2672 
 52 3578.40852  1.3248 
 53 3582.40969  1.2960 
 54 3586.40992  1.3248 
 55 3590.40641  1.2816 
 56 3594.40212  1.2960 
 57 3598.39275  1.2384 
 58 3602.38273  1.2384 
 59 3606.36690  1.1808 
 60 3610.35049  1.1808 
 61 3614.32858  1.1664 
 62 3618.30601  1.1808 
 63 3622.27909  1.1808 
 64 3626.25138  1.2096 
 65 3630.22075  1.2240 
 66 3634.18921  1.2672 
 67 3638.15606  1.2816 
 68 3642.12196  1.3248 
 69 3646.08730  1.3392 
 70 3650.05179  1.3680 
 71 3654.01645  1.3968 
 72 3657.98060  1.4112 
 73 3661.94535  1.4256 
 74 3665.91018  1.4112 
 75 3669.87580  1.4112 
 76 3673.84239  1.3824 
 77 3677.80977  1.3680 
 78 3681.77929  1.2960 
 79 3685.74950  1.2384 
 80 3689.72325  1.1520 
 81 3693.69755  1.0512 
 82 3697.67677  0.9360 
 83 3701.65643  0.8208 
 84 3705.64197  0.7488 
 85 3709.62792  0.7200 
 86 3713.61974  0.7776 
 87 3717.61204  0.8784 
 88 3721.60930  1.0224 
 89 3725.60715  1.1664 
 90 3729.60856  1.3248 
 91 3733.61069  1.4544 
 92 3737.61499  1.5840 
 93 3741.62010  1.6992 
 94 3745.62620  1.8000 
 95 3749.63307  1.8720 
 96 3753.64004  1.9584 
 97 3757.64758  1.9872 
 98 3761.65461  2.0448 
 99 3765.66174  2.0304 
100 3769.66802  2.0592 
101 3773.67365  2.0016 
102 3777.67831  1.9872 
103 3781.68124  1.8864 
104 3785.68324  1.8432 
105 3789.68215  1.6992 
106 3793.68026  1.6272 
107 3797.67384  1.4688 
108 3801.66677  1.4112 
109 3805.65408  1.3536 
110 3809.64084  1.3968 
111 3813.62176  1.4544 
112 3817.60212  1.6128 
113 3821.57743  1.7568 
114 3825.55209  1.9440 
115 3829.52306  2.0880 
116 3833.49322  2.2608 
117 3837.46112  2.3760 
118 3841.42812  2.5056 
119 3845.39404  2.5776 
120 3849.35908  2.6640 
121 3853.32394  2.7216 
122 3857.28812  2.7648 
123 3861.25271  2.7792 
124 3865.21706  2.7792 
125 3869.18215  2.7504 
126 3873.14772  2.6928 
127 3877.11413  2.6208 
128 3881.08205  2.4912 
129 3885.05074  2.3616 
130 3889.02225  2.1600 
131 3892.99441  1.9440 
132 3896.97081  1.6704 
133 3900.94773  1.4112 
134 3904.93013  1.1520 
135 3908.91296  0.9648 
136 3912.90179  0.9648 
137 3916.89106  1.1088 
138 3920.88581  1.3680 
139 3924.88111  1.6848 
140 3928.88064  1.9584 
141 3932.88088  2.2464 
142 3936.88389  2.4768 
143 3940.88773  2.6928 
144 3944.89305  2.8656 
145 3948.89922  3.0240 
146 3952.90585  3.1392 
147 3956.91320  3.2112 
148 3960.92029  3.2688 
149 3964.92774  3.2688 
150 3968.93450  3.2688 
151 3972.94098  3.1824 
152 3976.94656  3.1248 
153 3980.95092  2.9520 
154 3984.95437  2.8224 
155 3988.95536  2.5488 
156 3992.95553  2.3616 
157 3996.95180  2.0304 
158 4000.94741  1.8288 
159 4004.93778  1.6128 
160 4008.92762  1.6128 
161 4012.91153  1.7280 
162 4016.89495  2.0304 
163 4020.87279  2.3472 
164 4024.85007  2.7360 
165 4028.82293  3.0528 
166 4032.79510  3.4128 
167 4036.76429  3.6576 
168 4040.73266  3.9312 
169 4044.69938  4.1040 
170 4048.66522  4.2912 
171 4052.63046  4.3920 
172 4056.59492  4.4928 
173 4060.55953  4.5360 
174 4064.52367  4.5504 
175 4068.48841  4.5360 
176 4072.45326  4.4496 
177 4076.41893  4.3488 
178 4080.38556  4.1760 
179 4084.35304  3.9888 
180 4088.32265  3.6864 
181 4092.29301  3.3696 
182 4096.26689  2.9520 
183 4100.24138  2.5344 
184 4104.22079  2.0448 
185 4108.20069  1.6272 
186 4112.18643  1.3536 
187 4116.17262  1.3680 
188 4120.16463  1.6848 
189 4124.15716  2.1744 
190 4128.15454  2.6208 
191 4132.15259  3.1248 
192 4136.15406  3.5136 
193 4140.15635  3.9168 
194 4144.16068  4.2048 
195 4148.16589  4.4928 
196 4152.17199  4.6800 
197 4156.17892  4.8384 
198 4160.18589  4.9392 
199 4164.19342  4.9824 
200 4168.20044  4.9968 
201 4172.20750  4.9104 
202 4176.21377  4.8240 
203 4180.21928  4.6080 
204 4184.22389  4.4208 
205 4188.22664  4.0320 
206 4192.22856  3.7296 
207 4196.22722  3.2256 
208 4200.22520  2.8224 
209 4204.21848  2.3184 
210 4208.21122  2.0736 
211 4212.19821  2.0160 
212 4216.18472  2.3472 
213 4220.16534  2.8224 
214 4224.14547  3.4560 
215 4228.12052  4.0032 
216 4232.09499  4.6224 
217 4236.06575  5.0688 
218 4240.03577  5.5584 
219 4244.00352  5.8752 
220 4247.97042  6.2208 
221 4251.93624  6.4224 
222 4255.90123  6.6384 
223 4259.86604  6.7248 
224 4263.83020  6.8112 
225 4267.79480  6.7968 
226 4271.75917  6.7392 
227 4275.72431  6.6384 
228 4279.68995  6.4224 
229 4283.65647  6.1920 
230 4287.62450  5.8176 
231 4291.59336  5.4288 
232 4295.56504  4.8672 
233 4299.53743  4.3056 
234 4303.51407  3.6144 
235 4307.49127  2.9520 
236 4311.47393  2.3328 
237 4315.45709  1.9872 
238 4319.44616  2.1312 
239 4323.43576  2.6640 
240 4327.43070  3.3120 
241 4331.42629  4.0752 
242 4335.42595  4.6800 
243 4339.42641  5.3568 
244 4343.42950  5.8176 
245 4347.43350  6.3216 
246 4351.43886  6.6384 
247 4355.44512  6.9552 
248 4359.45177  7.1280 
249 4363.45915  7.2720 
250 4367.46625  7.3296 
251 4371.47366  7.2864 
252 4375.48040  7.2144 
253 4379.48679  6.9696 
254 4383.49233  6.7536 
255 4387.49653  6.2928 
256 4391.49990  5.9040 
257 4395.50065  5.2416 
258 4399.50069  4.6800 
259 4403.49667  3.8880 
260 4407.49206  3.2976 
261 4411.48210  2.7936 
262 4415.47167  2.8080 
263 4419.45526  3.2400 
264 4423.43840  4.0464 
265 4427.41595  4.8672 
266 4431.39299  5.8032 
267 4435.36563  6.5232 
268 4439.33762  7.3296 
269 4443.30664  7.8624 
270 4447.27489  8.4528 
271 4451.24150  8.8128 
272 4455.20728  9.2016 
273 4459.17247  9.3888 
274 4463.13691  9.5904 
275 4467.10152  9.6336 
276 4471.06567  9.6336 
277 4475.03048  9.5472 
278 4478.99539  9.3456 
279 4482.96117  9.0864 
280 4486.92791  8.6688 
281 4490.89557  8.2224 
282 4494.86535  7.5456 
283 4498.83595  6.8832 
284 4502.81007  5.9760 
285 4506.78486  5.1120 
286 4510.76455  4.1472 
287 4514.74480  3.3984 
288 4518.73082  3.0528 
289 4522.71739  3.3408 
290 4526.70963  4.0464 
291 4530.70251  5.0688 
292 4534.70005  5.9472 
293 4538.69838  6.9696 
294 4542.69997  7.6896 
295 4546.70247  8.4960 
296 4550.70685  9.0144 
297 4554.71221  9.5616 
298 4558.71834  9.8928 
299 4562.72533 10.1808 
300 4566.73231 10.3392 
301 4570.73985 10.3824 
302 4574.74686 10.3536 
303 4578.75387 10.1520 
304 4582.76011  9.9360 
305 4586.76549  9.4464 
306 4590.77005  9.0000 
307 4594.77260  8.2224 
308 4598.77440  7.5456 
309 4602.77281  6.5088 
310 4606.77060  5.6448 
311 4610.76358  4.6512 
312 4614.75606  4.0896 
313 4618.74273  4.0032 
314 4622.72898  4.6368 
315 4626.70931  5.6016 
316 4630.68919  6.8544 
317 4634.66402  7.9344 
318 4638.63830  9.1296 
319 4642.60890  9.9936 
320 4646.57881 10.9296 
321 4650.54644 11.5344 
322 4654.51328 12.1824 
323 4658.47905 12.5568 
324 4662.44402 12.9312 
325 4666.40883 13.0896 
326 4670.37302 13.2192 
327 4674.33767 13.1760 
328 4678.30210 13.0320 
329 4682.26735 12.7872 
330 4686.23309 12.3552 
331 4690.19978 11.8800 
332 4694.16795 11.1168 
333 4698.13706 10.3680 
334 4702.10894  9.2880 
335 4706.08162  8.2512 
336 4710.05851  6.9696 
337 4714.03606  5.8464 
338 4718.01900  4.9104 
339 4722.00253  4.5936 
340 4725.99184  4.9968 
341 4729.98179  6.0624 
342 4733.97691  7.2144 
343 4737.97280  8.6112 
344 4741.97258  9.6912 
345 4745.97327 10.9008 
346 4749.97643 11.7216 
347 4753.98060 12.6144 
348 4757.98599 13.1616 
349 4761.99235 13.7088 
350 4765.99902 14.0112 
351 4770.00644 14.2272 
352 4774.01354 14.2992 
353 4778.02093 14.1840 
354 4782.02766 14.0112 
355 4786.03396 13.5504 
356 4790.03947 13.0896 
357 4794.04352 12.2544 
358 4798.04681 11.4912 
359 4802.04736 10.2816 
360 4806.04727  9.2160 
361 4810.04299  7.8192 
362 4814.03820  6.7392 
363 4818.02798  5.8752 
364 4822.01731  5.8032 
365 4826.00067  6.4944 
366 4829.98360  7.8048 
367 4833.96097  9.2160 
368 4837.93785 10.8432 
369 4841.91036 12.1392 
370 4845.88225 13.5360 
371 4849.85120 14.5008 
372 4853.81941 15.5376 
373 4857.78599 16.1712 
374 4861.75176 16.8336 
375 4865.71696 17.1792 
376 4869.68144 17.4960 
377 4873.64611 17.5680 
378 4877.61032 17.5392 
379 4881.57524 17.3520 
380 4885.54023 16.9632 
381 4889.50618 16.4880 
382 4893.47304 15.7104 
383 4897.44091 14.9040 
384 4901.41085 13.6944 
385 4905.38172 12.5280 
386 4909.35604 10.9728 
387 4913.33115  9.5472 
388 4917.31105  8.0352 
389 4921.29165  6.9984 
390 4925.27786  6.6528 
391 4929.26476  7.2864 
392 4933.25714  8.4672 
393 4937.25030 10.1808 
394 4941.24793 11.6496 
395 4945.24648 13.3776 
396 4949.24811 14.5872 
397 4953.25077 15.9408 
398 4957.25518 16.8192 
399 4961.26064 17.7408 
400 4965.26678 18.2880 
401 4969.27383 18.7632 
402 4973.28082 19.0080 
403 4977.28835 19.0512 
404 4981.29537 18.9936 
405 4985.30233 18.6048 

